Territories of Parrondo's paradox and its relation with entanglement in quantum walks

Parrondo's paradox is a well-known counterintuitive phenomenon, where the combination of unfavorable situations can establish favorable ones. In this paper, we study one-dimensional discrete-time quantum walks, manipulating two different coins (two-state) operators representing two losing games A and B, respectively, to create the Parrondo effect in the quantum domain. We exhibit that games A and B are losing games when played individually but could produce a winning expectation when played alternatively for a particular sequence of different periods for distinct choices of the relative phase. Furthermore, we investigate the regimes of the relative phase of the initial state of coins where Parrondo games exist. Moreover, we also analyze the relationships between Parrondo's game and quantum entanglement and show regimes where the Parrondo sequence may generate a maximal entangler state in our scheme. Along with the applications of different kinds of quantum walks, our outcomes potentially encourage the development of new quantum algorithms.

==> readme.txt <==
April 5, 2012

Instructions added for Optics Letters.

Placeholder DOI added below OCIS codes.

October 5, 2012 OSA - The Optical Society

This is a Beta release of OSA template and style files to run with REVTeX4-1.
Authors may use this template to prepare manuscripts in two columns for submission to OSA's journals.
Applied Optics, JOSA A, and JOSA B. A two-column manuscript with embedded figures and tables is suitable for submission.

See OSA's Optics InfoBase Author page for information on submission to other journals.

Included in this release:
- osa-revtex4-1.tex
- osa-revtex4-1.pdf
- osajnl4-1.rtx
- osajnl10pt4-1.rtx
- osajnl11pt4-1.rtx
- osajnl12pt4-1.rtx


Send feedback to beta@osa.org

For more information on REVTeX and OSA submissions see

- https://authors.aps.org/revtex4/
- http://www.opticsinfobase.org/submit/style/jrnls_style.cfm

